Aren't we all nearest neighbors: Spatial trees, high dimensional reductions and batch nearest neighbor search

We start with a review of the pervasiveness of the nearest neighbor search problem and techniques used to solve it along with some experimental results. In the second chapter, we show reductions between two different classes of geo- metric proximity problems: the nearest neighbor problems to solve the Euclidean minimum spanning tree problem and the farthest neighbor problems to solve the k-centers problem. In the third chapter, we unify spatial partitioning trees un- der one framework the meta-tree. Finally, we propose a dual tree algorithm for Bichromatic Closest Pair and measure the complexity of batch nearest neighbor search.

==> otherrefs.txt <==
@book{Fey63,
    address = {Boston},
    author = {Feynman, Richard and Leighton, Robert and Sands, Matthew},
    edition = {Second},
    keywords = {book, masters},
    publisher = {Addison-Wesley},
    title = {{The Feynman Lectures on Physics}},
    volume = {1},
    year = {1963}
}
